Complex Neural Network based Joint AoA and AoD Estimation for Bistatic ISAC

Integrated sensing and communication (ISAC) in wireless systems has emerged as a promising paradigm, offering the potential for improved performance, efficient resource utilization, and mutually beneficial interactions between radar sensing and wireless communications, thereby shaping the future of wireless technologies. In this work, we present two novel methods to address the joint angle of arrival and angle of departure estimation problem for bistatic ISAC systems. Our proposed methods consist of a deep learning (DL) solution leveraging complex neural networks, in addition to a parameterized algorithm. By exploiting the estimated channel matrix and incorporating a preprocessing step consisting of a coarse timing estimation, we are able to notably reduce the input size and improve the computational efficiency. In our findings, we emphasize the remarkable potential of our DL-based approach, which demonstrates comparable performance to the parameterized method that explicitly exploits the multiple-input multiple-output (MIMO) model, while exhibiting significantly lower computational complexity.

==> 3Dcnn.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-15, 0) {};
		\node [style=none] (1) at (-15, 6) {};
		\node [style=none] (2) at (-8, 6) {};
		\node [style=none] (3) at (-8, 0) {};
		\node [style=none] (4) at (-8, 1) {};
		\node [style=none] (5) at (-8, 2.25) {};
		\node [style=none] (6) at (-15, 1) {};
		\node [style=none] (7) at (-15, 2.25) {};
		\node [style=none] (8) at (-15, 5) {};
		\node [style=none] (9) at (-15, 3.75) {};
		\node [style=none] (10) at (-8, 5) {};
		\node [style=none] (11) at (-8, 3.75) {};
		\node [style=none] (32) at (0, 4) {};
		\node [style=none] (33) at (2, 4) {};
		\node [style=none] (34) at (0, 2) {};
		\node [style=none] (35) at (2, 2) {};
		\node [style=none] (36) at (0.25, 3.75) {};
		\node [style=none] (37) at (2.25, 3.75) {};
		\node [style=none] (38) at (0.25, 1.75) {};
		\node [style=none] (39) at (2.25, 1.75) {};
		\node [style=none] (40) at (0.5, 3.5) {};
		\node [style=none] (41) at (2.5, 3.5) {};
		\node [style=none] (42) at (0.5, 1.5) {};
		\node [style=none] (43) at (2.5, 1.5) {};
		\node [style=none] (44) at (0.75, 3.25) {};
		\node [style=none] (45) at (2.75, 3.25) {};
		\node [style=none] (46) at (0.75, 1.25) {};
		\node [style=none] (47) at (2.75, 1.25) {};
		\node [style=none] (48) at (-5.75, 5) {};
		\node [style=none] (49) at (-2.75, 5) {};
		\node [style=none] (50) at (-5.75, 1.75) {};
		\node [style=none] (51) at (-2.75, 1.75) {};
		\node [style=none] (52) at (-5.5, 4.75) {};
		\node [style=none] (53) at (-2.5, 4.75) {};
		\node [style=none] (54) at (-5.5, 1.5) {};
		\node [style=none] (55) at (-2.5, 1.5) {};
		\node [style=none] (56) at (-5.25, 4.5) {};
		\node [style=none] (57) at (-2.25, 4.5) {};
		\node [style=none] (58) at (-5.25, 1.25) {};
		\node [style=none] (59) at (-2.25, 1.25) {};
		\node [style=none] (60) at (-5, 4.25) {};
		\node [style=none] (61) at (-2, 4.25) {};
		\node [style=none] (62) at (-5, 1) {};
		\node [style=none] (63) at (-2, 1) {};
		\node [style=none] (64) at (-4.75, 4) {};
		\node [style=none] (65) at (-1.75, 4) {};
		\node [style=none] (66) at (-4.75, 0.75) {};
		\node [style=none] (67) at (-1.75, 0.75) {};
		\node [style=none] (68) at (5, 6) {};
		\node [style=none] (69) at (6, 6) {};
		\node [style=none] (70) at (5, 0) {};
		\node [style=none] (71) at (6, 0) {};
		\node [style=none] (72) at (5, 5.5) {};
		\node [style=none] (73) at (5, 5) {};
		\node [style=none] (74) at (5, 4.5) {};
		\node [style=none] (75) at (5, 4) {};
		\node [style=none] (76) at (5, 3.5) {};
		\node [style=none] (77) at (5, 3) {};
		\node [style=none] (78) at (5, 2.5) {};
		\node [style=none] (79) at (5, 2) {};
		\node [style=none] (80) at (5, 1.5) {};
		\node [style=none] (81) at (5, 1) {};
		\node [style=none] (82) at (5, 0.5) {};
		\node [style=none] (83) at (6, 0.5) {};
		\node [style=none] (84) at (6, 1) {};
		\node [style=none] (85) at (6, 1.5) {};
		\node [style=none] (86) at (6, 2) {};
		\node [style=none] (87) at (6, 2.5) {};
		\node [style=none] (88) at (6, 3) {};
		\node [style=none] (89) at (6, 3.5) {};
		\node [style=none] (90) at (6, 4) {};
		\node [style=none] (91) at (6, 4.5) {};
		\node [style=none] (92) at (6, 5) {};
		\node [style=none] (93) at (6, 5.5) {};
		\node [style=none] (94) at (8, 4.5) {};
		\node [style=none] (95) at (9, 4.5) {};
		\node [style=none] (96) at (9, 4) {};
		\node [style=none] (97) at (8, 4) {};
		\node [style=none] (98) at (8, 3.5) {};
		\node [style=none] (99) at (9, 3.5) {};
		\node [style=none] (100) at (9, 3) {};
		\node [style=none] (101) at (8, 3) {};
		\node [style=none] (102) at (8, 2.5) {};
		\node [style=none] (103) at (9, 2.5) {};
		\node [style=none] (104) at (9, 2) {};
		\node [style=none] (105) at (8, 2) {};
		\node [style=none] (106) at (8, 1.5) {};
		\node [style=none] (107) at (9, 1.5) {};
		\node [style=none] (108) at (11, 3.75) {};
		\node [style=none] (110) at (11, 3.25) {};
		\node [style=none] (111) at (12.5, 3.25) {};
		\node [style=none] (112) at (12.5, 2.75) {};
		\node [style=none] (113) at (11, 2.75) {};
		\node [style=none] (114) at (11, 2.25) {};
		\node [style=none] (115) at (12.5, 2.25) {};
		\node [style=none] (116) at (12.5, 3.75) {};
		\node [style=none] (117) at (11.75, 3.5) {};
		\node [style=none] (118) at (11.75, 3.5) {};
		\node [style=none] (119) at (11.75, 3.5) {$\tt{ToA}$};
		\node [style=none] (120) at (11.75, 3) {$\tt{AoA}$};
		\node [style=none] (121) at (11.75, 2.5) {$\tt{AoD}$};
		\node [style=none] (122) at (1.5, 1.75) {};
		\node [style=none] (123) at (-4, 2) {};
		\node [style=none] (124) at (-3.5, 2) {};
		\node [style=none] (125) at (-3.5, 1.5) {};
		\node [style=none] (126) at (-4, 1.5) {};
		\node [style=none] (127) at (-3.5, 2) {};
		\node [style=none] (128) at (-3.75, 3.5) {};
		\node [style=none] (129) at (-13.25, 4.5) {};
		\node [style=none] (130) at (-12.75, 4.5) {};
		\node [style=none] (131) at (-13.25, 4) {};
		\node [style=none] (132) at (-12.75, 4) {};
		\node [style=none] (133) at (-10.75, 1.75) {};
		\node [style=none] (134) at (-10.75, 1.25) {};
		\node [style=none] (135) at (-10.25, 1.75) {};
		\node [style=none] (136) at (-10.25, 1.25) {};
		\node [style=none] (137) at (-3.75, 2.5) {};
		\node [style=none] (138) at (5.5, -0.75) {};
		\node [style=none] (139) at (5.5, -0.75) {};
		\node [style=none] (140) at (5.5, -0.75) {};
		\node [style=none] (141) at (5.5, -0.75) {Flatten Layer};
		\node [style=none] (142) at (-3.25, -0.25) {};
		\node [style=none] (143) at (-3.25, -0.25) {Convolution + $\mathbb{C R} e \mathbb{L U}(\pmb{z})$};
		\node [style=none] (144) at (-15, 4.25) {};
		\node [style=none] (145) at (-15, 4.5) {};
		\node [style=none] (146) at (-8, 4.25) {};
		\node [style=none] (147) at (-8, 4.5) {};
		\node [style=none] (148) at (-15, 1.5) {};
		\node [style=none] (149) at (-15, 1.75) {};
		\node [style=none] (150) at (-8, 1.5) {};
		\node [style=none] (151) at (-8, 1.75) {};
		\node [style=none] (152) at (-16.75, 6) {};
		\node [style=none] (153) at (-16.75, 6.5) {Peaks};
		\node [style=none] (154) at (-15.25, 0.75) {};
		\node [style=none] (155) at (-15.25, 1.75) {};
		\node [style=none] (156) at (-15.75, 1.25) {};
		\node [style=none] (157) at (-17, 1.25) {Window $W$};
		\node [style=none] (159) at (-11.5, -0.5) {IFFT of the CSI $\pmb{\bar{{H}}}$};
		\node [style=none] (160) at (11.75, 1.5) {Predictions};
		\node [style=none] (161) at (-14.75, 6.5) {};
		\node [style=none] (162) at (-8.25, 6.5) {};
		\node [style=none] (163) at (-11.25, 7) {};
		\node [style=none] (164) at (-11.25, 7.5) {$N_r N_t$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=stiefel 2] (10.center)
			 to (11.center)
			 to (9.center)
			 to (8.center)
			 to [in=180, out=0] cycle;
		\draw [style=stiefel 2, in=180, out=0] (8.center) to (10.center);
		\draw [style=stiefel 2] (10.center) to (11.center);
		\draw [style=stiefel 2] (11.center) to (9.center);
		\draw [style=stiefel 2] (9.center) to (8.center);
		\draw [style=stiefel 2] (5.center)
			 to [in=90, out=-90] (4.center)
			 to (6.center)
			 to (7.center)
			 to cycle;
		\draw [style=stiefel 2] (7.center) to (5.center);
		\draw [style=stiefel 2, in=90, out=-90] (5.center) to (4.center);
		\draw [style=stiefel 2] (4.center) to (6.center);
		\draw [style=stiefel 2] (6.center) to (7.center);
		\draw [style=new edge style 2] (1.center) to (2.center);
		\draw [style=new edge style 2] (2.center) to (3.center);
		\draw [style=new edge style 2] (3.center) to (0.center);
		\draw [style=new edge style 2] (0.center) to (1.center);
		\draw [style=stiefel 3] (32.center)
			 to (34.center)
			 to (35.center)
			 to (33.center)
			 to cycle;
		\draw [style=stiefel 3] (32.center) to (33.center);
		\draw [style=stiefel 3] (34.center) to (35.center);
		\draw [style=stiefel 3] (35.center) to (33.center);
		\draw [style=stiefel 3] (32.center) to (34.center);
		\draw [style=stiefel 3] (36.center)
			 to (38.center)
			 to (39.center)
			 to (37.center)
			 to cycle;
		\draw [style=stiefel 3] (36.center) to (37.center);
		\draw [style=stiefel 3] (38.center) to (39.center);
		\draw [style=stiefel 3] (39.center) to (37.center);
		\draw [style=stiefel 3] (36.center) to (38.center);
		\draw [style=stiefel 3] (40.center)
			 to (42.center)
			 to (43.center)
			 to (41.center)
			 to cycle;
		\draw [style=stiefel 3] (40.center) to (41.center);
		\draw [style=stiefel 3] (42.center) to (43.center);
		\draw [style=stiefel 3] (43.center) to (41.center);
		\draw [style=stiefel 3] (40.center) to (42.center);
		\draw [style=stiefel 3] (44.center)
			 to (46.center)
			 to (47.center)
			 to (45.center)
			 to cycle;
		\draw [style=stiefel 3] (44.center) to (45.center);
		\draw [style=stiefel 3] (46.center) to (47.center);
		\draw [style=stiefel 3] (47.center) to (45.center);
		\draw [style=stiefel 3] (44.center) to (46.center);
		\draw [style=stiefel 3] (48.center)
			 to (49.center)
			 to (51.center)
			 to (50.center)
			 to cycle;
		\draw [style=stiefel 3] (48.center) to (49.center);
		\draw [style=stiefel 3] (49.center) to (51.center);
		\draw [style=stiefel 3] (51.center) to (50.center);
		\draw [style=stiefel 3] (50.center) to (48.center);
		\draw [style=stiefel 3] (52.center)
			 to (53.center)
			 to (55.center)
			 to (54.center)
			 to cycle;
		\draw [style=stiefel 3] (52.center) to (53.center);
		\draw [style=stiefel 3] (53.center) to (55.center);
		\draw [style=stiefel 3] (55.center) to (54.center);
		\draw [style=stiefel 3] (54.center) to (52.center);
		\draw [style=stiefel 3] (56.center)
			 to (57.center)
			 to (59.center)
			 to (58.center)
			 to cycle;
		\draw [style=stiefel 3] (56.center) to (57.center);
		\draw [style=stiefel 3] (57.center) to (59.center);
		\draw [style=stiefel 3] (59.center) to (58.center);
		\draw [style=stiefel 3] (58.center) to (56.center);
		\draw [style=stiefel 3] (60.center)
			 to (61.center)
			 to (63.center)
			 to (62.center)
			 to cycle;
		\draw [style=stiefel 3] (60.center) to (61.center);
		\draw [style=stiefel 3] (61.center) to (63.center);
		\draw [style=stiefel 3] (63.center) to (62.center);
		\draw [style=stiefel 3] (62.center) to (60.center);
		\draw [style=stiefel 3] (64.center)
			 to (65.center)
			 to (67.center)
			 to (66.center)
			 to cycle;
		\draw [style=stiefel 3] (64.center) to (65.center);
		\draw [style=stiefel 3] (65.center) to (67.center);
		\draw [style=stiefel 3] (67.center) to (66.center);
		\draw [style=stiefel 3] (66.center) to (64.center);
		\draw [style=stiefel 3] (71.center)
			 to (70.center)
			 to (68.center)
			 to (69.center)
			 to cycle;
		\draw [style=stiefel 3] (68.center) to (69.center);
		\draw [style=stiefel 3] (69.center) to (71.center);
		\draw [style=stiefel 3] (71.center) to (70.center);
		\draw [style=stiefel 3] (68.center) to (70.center);
		\draw [style=dashed curve] (72.center) to (93.center);
		\draw [style=dashed curve] (73.center) to (92.center);
		\draw [style=dashed curve] (74.center) to (91.center);
		\draw [style=dashed curve] (75.center) to (90.center);
		\draw [style=dashed curve] (76.center) to (89.center);
		\draw [style=dashed curve] (77.center) to (88.center);
		\draw [style=dashed curve] (78.center) to (87.center);
		\draw [style=dashed curve] (79.center) to (86.center);
		\draw [style=dashed curve] (80.center) to (85.center);
		\draw [style=dashed curve] (81.center) to (84.center);
		\draw [style=dashed curve] (82.center) to (83.center);
		\draw [style=stiefel 3] (107.center)
			 to (106.center)
			 to (94.center)
			 to (95.center)
			 to cycle;
		\draw [style=stiefel 3] (94.center) to (95.center);
		\draw [style=stiefel 3] (95.center) to (107.center);
		\draw [style=stiefel 3] (107.center) to (106.center);
		\draw [style=stiefel 3] (106.center) to (94.center);
		\draw [style=dashed curve] (97.center) to (96.center);
		\draw [style=dashed curve] (98.center) to (99.center);
		\draw [style=dashed curve] (101.center) to (100.center);
		\draw [style=dashed curve] (102.center) to (103.center);
		\draw [style=dashed curve] (105.center) to (104.center);
		\draw [style=stiefel 3] (114.center)
			 to (108.center)
			 to (116.center)
			 to (115.center)
			 to cycle;
		\draw [style=stiefel 3] (108.center) to (116.center);
		\draw [style=stiefel 3] (116.center) to (115.center);
		\draw [style=stiefel 3] (115.center) to (114.center);
		\draw [style=stiefel 3] (114.center) to (108.center);
		\draw [style=dashed curve] (110.center) to (111.center);
		\draw [style=dashed curve] (113.center) to (112.center);
		\draw (95.center) to (108.center);
		\draw (95.center) to (110.center);
		\draw (95.center) to (113.center);
		\draw (95.center) to (114.center);
		\draw (96.center) to (108.center);
		\draw (96.center) to (110.center);
		\draw (96.center) to (113.center);
		\draw (96.center) to (114.center);
		\draw (99.center) to (108.center);
		\draw (99.center) to (110.center);
		\draw (99.center) to (113.center);
		\draw (99.center) to (114.center);
		\draw (100.center) to (108.center);
		\draw (100.center) to (110.center);
		\draw (100.center) to (113.center);
		\draw (100.center) to (114.center);
		\draw (107.center) to (114.center);
		\draw (107.center) to (113.center);
		\draw (107.center) to (110.center);
		\draw (107.center) to (108.center);
		\draw (104.center) to (114.center);
		\draw (104.center) to (113.center);
		\draw (104.center) to (110.center);
		\draw (104.center) to (108.center);
		\draw (103.center) to (114.center);
		\draw (103.center) to (113.center);
		\draw (103.center) to (110.center);
		\draw (103.center) to (108.center);
		\draw (69.center) to (94.center);
		\draw (69.center) to (97.center);
		\draw (69.center) to (98.center);
		\draw (69.center) to (101.center);
		\draw (69.center) to (102.center);
		\draw (69.center) to (105.center);
		\draw (69.center) to (106.center);
		\draw (93.center) to (106.center);
		\draw (93.center) to (105.center);
		\draw (93.center) to (102.center);
		\draw (93.center) to (101.center);
		\draw (93.center) to (98.center);
		\draw (93.center) to (97.center);
		\draw (93.center) to (94.center);
		\draw (92.center) to (94.center);
		\draw (92.center) to (97.center);
		\draw (92.center) to (98.center);
		\draw (92.center) to (101.center);
		\draw (92.center) to (102.center);
		\draw (92.center) to (105.center);
		\draw (92.center) to (106.center);
		\draw (91.center) to (94.center);
		\draw (91.center) to (97.center);
		\draw (91.center) to (98.center);
		\draw (91.center) to (101.center);
		\draw (91.center) to (102.center);
		\draw (91.center) to (105.center);
		\draw (91.center) to (106.center);
		\draw (71.center) to (106.center);
		\draw (71.center) to (105.center);
		\draw (71.center) to (102.center);
		\draw (71.center) to (101.center);
		\draw (71.center) to (98.center);
		\draw (71.center) to (97.center);
		\draw (71.center) to (94.center);
		\draw (83.center) to (106.center);
		\draw (83.center) to (105.center);
		\draw (83.center) to (102.center);
		\draw (83.center) to (101.center);
		\draw (83.center) to (98.center);
		\draw (83.center) to (97.center);
		\draw (83.center) to (94.center);
		\draw (84.center) to (106.center);
		\draw (84.center) to (105.center);
		\draw (84.center) to (102.center);
		\draw (84.center) to (101.center);
		\draw (84.center) to (98.center);
		\draw (84.center) to (97.center);
		\draw (84.center) to (94.center);
		\draw (85.center) to (106.center);
		\draw (85.center) to (105.center);
		\draw (85.center) to (102.center);
		\draw (85.center) to (101.center);
		\draw (85.center) to (98.center);
		\draw (85.center) to (97.center);
		\draw (85.center) to (94.center);
		\draw (86.center) to (106.center);
		\draw (86.center) to (105.center);
		\draw (86.center) to (102.center);
		\draw (86.center) to (101.center);
		\draw (86.center) to (98.center);
		\draw (86.center) to (98.center);
		\draw (86.center) to (97.center);
		\draw (86.center) to (94.center);
		\draw (90.center) to (94.center);
		\draw (90.center) to (97.center);
		\draw (90.center) to (98.center);
		\draw (90.center) to (101.center);
		\draw (90.center) to (102.center);
		\draw (90.center) to (105.center);
		\draw (90.center) to (106.center);
		\draw (89.center) to (94.center);
		\draw (89.center) to (97.center);
		\draw (89.center) to (98.center);
		\draw (89.center) to (101.center);
		\draw (89.center) to (102.center);
		\draw (89.center) to (105.center);
		\draw (89.center) to (106.center);
		\draw (88.center) to (94.center);
		\draw (88.center) to (97.center);
		\draw (88.center) to (98.center);
		\draw (88.center) to (101.center);
		\draw (88.center) to (102.center);
		\draw (88.center) to (105.center);
		\draw (88.center) to (106.center);
		\draw (87.center) to (94.center);
		\draw (87.center) to (97.center);
		\draw (87.center) to (98.center);
		\draw (87.center) to (101.center);
		\draw (87.center) to (102.center);
		\draw (87.center) to (105.center);
		\draw (87.center) to (106.center);
		\draw [style=dashed curve] (33.center) to (72.center);
		\draw [style=dashed curve] (32.center) to (68.center);
		\draw [style=dashed curve] (47.center) to (82.center);
		\draw [style=dashed curve] (46.center) to (70.center);
		\draw [style=filter] (123.center) to (127.center);
		\draw [style=filter] (127.center) to (125.center);
		\draw [style=filter] (125.center) to (126.center);
		\draw [style=filter] (126.center) to (123.center);
		\draw [style=dashed curve] (127.center) to (122.center);
		\draw [style=dashed curve] (125.center) to (122.center);
		\draw [style=filter] (129.center) to (130.center);
		\draw [style=filter] (130.center) to (132.center);
		\draw [style=filter] (132.center) to (131.center);
		\draw [style=filter] (131.center) to (129.center);
		\draw [style=dashed curve] (130.center) to (128.center);
		\draw [style=dashed curve] (132.center) to (128.center);
		\draw [style=filter] (133.center) to (135.center);
		\draw [style=filter] (135.center) to (136.center);
		\draw [style=filter] (136.center) to (134.center);
		\draw [style=filter] (134.center) to (133.center);
		\draw [style=dashed curve] (135.center) to (137.center);
		\draw [style=dashed curve] (136.center) to (137.center);
		\draw [style=peak] (146.center)
			 to (144.center)
			 to (145.center)
			 to (147.center)
			 to cycle;
		\draw [style=peak] (145.center) to (147.center);
		\draw [style=peak] (147.center) to (146.center);
		\draw [style=peak] (146.center) to (144.center);
		\draw [style=peak] (144.center) to (145.center);
		\draw [style=peak] (150.center)
			 to (148.center)
			 to (149.center)
			 to (151.center)
			 to cycle;
		\draw [style=peak] (149.center) to (151.center);
		\draw [style=peak] (151.center) to (150.center);
		\draw [style=peak] (150.center) to (148.center);
		\draw [style=peak] (148.center) to (149.center);
		\draw [style=new edge style 0] (152.center) to (145.center);
		\draw [style=new edge style 0] (152.center) to (149.center);
		\draw [in=45, out=120, looseness=1.25] (155.center) to (156.center);
		\draw [in=-150, out=-45] (156.center) to (154.center);
		\draw [in=60, out=135, looseness=0.50] (161.center) to (163.center);
		\draw [bend left=120, looseness=0.50] (163.center) to (162.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> NN.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-14.75, 5) {};
		\node [style=none] (1) at (-13.75, 5) {};
		\node [style=none] (2) at (-13.75, 1.5) {};
		\node [style=none] (3) at (-14.75, 1.5) {};
		\node [style=new style 1] (4) at (-14.25, 4.5) {};
		\node [style=new style 1] (5) at (-14.25, 3.75) {};
		\node [style=new style 1] (7) at (-14.25, 2) {};
		\node [style=none] (9) at (-14.25, 3) {$\vdots$};
		\node [style=none] (10) at (-13, 4) {};
		\node [style=none] (11) at (-13, 3) {};
		\node [style=none] (12) at (-10, 4) {};
		\node [style=none] (13) at (-10, 3) {};
		\node [style=none] (14) at (-11.5, 3.5) {};
		\node [style=none] (15) at (-11.5, 3.5) {$1^{st}$ layer};
		\node [style=none] (16) at (-7.75, 4) {};
		\node [style=none] (17) at (-7.75, 3) {};
		\node [style=none] (18) at (-4.75, 4) {};
		\node [style=none] (19) at (-4.75, 3) {};
		\node [style=none] (20) at (-6.25, 3.5) {};
		\node [style=none] (21) at (-6.25, 3.5) {$2^{nd}$ layer};
		\node [style=none] (22) at (-3.75, 4) {};
		\node [style=none] (23) at (-3.75, 3) {};
		\node [style=none] (24) at (-0.75, 4) {};
		\node [style=none] (25) at (-0.75, 3) {};
		\node [style=none] (26) at (-2.25, 3.5) {};
		\node [style=none] (27) at (-2.25, 3.5) {$K^{th}$ layer};
		\node [style=none] (28) at (-17, 3.5) {};
		\node [style=none] (29) at (-14.75, 3.5) {};
		\node [style=none] (31) at (-16.75, 4.5) {$\pmb{H}_n$};
		\node [style=none] (32) at (-0.75, 4) {};
		\node [style=new style 1] (33) at (0.5, 4.75) {};
		\node [style=new style 1] (34) at (0.5, 2.25) {};
		\node [style=none] (35) at (-0.75, 3.5) {};
		\node [style=none] (37) at (0.5, 4.75) {$\theta$};
		\node [style=none] (38) at (0.5, 2.25) {$\phi$};
		\node [style=none] (40) at (-4.25, 3.5) {$\hdots$};
		\node [style=none] (41) at (-14.25, 5.5) {$\footnotesize\underbrace{N_rN_t}$};
		\node [style=none] (42) at (-13.75, 3.5) {};
		\node [style=none] (43) at (-13, 3.5) {};
		\node [style=none] (44) at (-9.25, 4.75) {};
		\node [style=none] (45) at (-8.25, 4.75) {};
		\node [style=none] (46) at (-8.25, 2.25) {};
		\node [style=none] (47) at (-9.25, 2.25) {};
		\node [style=new style 1] (48) at (-8.75, 4.25) {};
		\node [style=new style 1] (49) at (-8.75, 2.75) {};
		\node [style=none] (50) at (-8.75, 3.75) {$\vdots$};
		\node [style=none] (51) at (-9.25, 3.5) {};
		\node [style=none] (52) at (-8.25, 3.5) {};
		\node [style=none] (53) at (-10, 3.5) {};
		\node [style=none] (54) at (-7.75, 3.5) {};
		\node [style=none] (55) at (-7.75, 3.5) {};
		\node [style=none] (56) at (-8.75, 5.25) {$\footnotesize \underbrace{N_rN_t/2}$};
		\node [style=none] (58) at (-9.75, 0.5) {\tt{input}: $\pmb{h}_n = \operatorname{vec}(\pmb{H}_n) =\pmb{x} + j \pmb{y}$};
		\node [style=none] (61) at (-10, -0.5) {\tt{weights}: $\pmb{W}_1 = \pmb{W}_1^r + j  \pmb{W}_1^i$};
		\node [style=none] (63) at (-9.75, -2.5) {\tt{outputs}: $\mathbb{C R} e \mathbb{L U}(\pmb{W}_1\pmb{h}_n +\pmb{b}_1 )$};
		\node [style=none] (64) at (-14.75, 1) {};
		\node [style=none] (65) at (-14.75, -3) {};
		\node [style=none] (66) at (-4.5, -3) {};
		\node [style=none] (68) at (-4.5, 1) {};
		\node [style=none] (69) at (-9.5, 1) {};
		\node [style=none] (70) at (-6, 3) {};
		\node [style=none] (71) at (-14.75, -3.25) {};
		\node [style=none] (72) at (-1, -3.25) {};
		\node [style=none] (73) at (-1, -5.25) {};
		\node [style=none] (74) at (-14.75, -5.25) {};
		\node [style=none] (75) at (-14.5, -3.5) {};
		\node [style=none] (76) at (-11.5, -3.5) {};
		\node [style=none] (77) at (-11.5, -5) {};
		\node [style=none] (78) at (-14.5, -5) {};
		\node [style=none] (83) at (-14.5, -4.25) {};
		\node [style=none] (85) at (-10.5, -3.5) {};
		\node [style=none] (86) at (-10.5, -5) {};
		\node [style=none] (87) at (-9.5, -5) {};
		\node [style=none] (88) at (-9.5, -3.5) {};
		\node [style=none] (89) at (-11, -4.25) {$\times$};
		\node [style=none] (91) at (-13, -4.25) {$\pmb{W}_1^r$};
		\node [style=none] (94) at (-10, -4.25) {$\pmb{x}$};
		\node [style=none] (111) at (-0.75, -3.25) {};
		\node [style=none] (112) at (-0.75, -5.25) {};
		\node [style=none] (115) at (0.25, -4.5) {$\Re$};
		\node [style=none] (156) at (-2.25, 4) {};
		\node [style=none] (157) at (-11.5, 4) {};
		\node [style=none] (158) at (-11.5, 5) {};
		\node [style=none] (159) at (-2.25, 5) {};
		\node [style=none] (160) at (-11, -1.5) {\tt{biases}: $\pmb{b}_1 = \pmb{b}_1^r + j  \pmb{b}_1^i$};
		\node [style=none] (161) at (-8.5, -3.5) {};
		\node [style=none] (162) at (-5.5, -3.5) {};
		\node [style=none] (163) at (-5.5, -5) {};
		\node [style=none] (164) at (-8.5, -5) {};
		\node [style=none] (165) at (-8.5, -4.25) {};
		\node [style=none] (166) at (-4.5, -3.5) {};
		\node [style=none] (167) at (-4.5, -5) {};
		\node [style=none] (168) at (-3.5, -5) {};
		\node [style=none] (169) at (-3.5, -3.5) {};
		\node [style=none] (170) at (-5, -4.25) {$\times$};
		\node [style=none] (171) at (-7, -4.25) {$\pmb{W}_1^i$};
		\node [style=none] (172) at (-4, -4.25) {$\pmb{y}$};
		\node [style=none] (173) at (-9, -4.25) {$-$};
		\node [style=none] (174) at (-2.5, -3.5) {};
		\node [style=none] (175) at (-2.5, -5) {};
		\node [style=none] (176) at (-1.5, -5) {};
		\node [style=none] (177) at (-1.5, -3.5) {};
		\node [style=none] (178) at (-3, -4.25) {$+$};
		\node [style=none] (179) at (-2, -4.25) {$\pmb{b}_1^r$};
		\node [style=none] (218) at (-16, 6) {};
		\node [style=none] (219) at (-16, 1.25) {};
		\node [style=none] (220) at (0, 1.25) {};
		\node [style=none] (221) at (0, 6) {};
		\node [style=none] (222) at (-15, -3.25) {};
		\node [style=none] (223) at (-15, -7.75) {};
		\node [style=none] (224) at (-16.25, -3) {$\mathbb{C R} e \mathbb{L U}$};
		\node [style=none] (225) at (-14.75, -5.75) {};
		\node [style=none] (226) at (-1, -5.75) {};
		\node [style=none] (227) at (-1, -7.75) {};
		\node [style=none] (228) at (-14.75, -7.75) {};
		\node [style=none] (229) at (-14.5, -6) {};
		\node [style=none] (230) at (-11.5, -6) {};
		\node [style=none] (231) at (-11.5, -7.5) {};
		\node [style=none] (232) at (-14.5, -7.5) {};
		\node [style=none] (233) at (-14.5, -6.75) {};
		\node [style=none] (234) at (-10.5, -6) {};
		\node [style=none] (235) at (-10.5, -7.5) {};
		\node [style=none] (236) at (-9.5, -7.5) {};
		\node [style=none] (237) at (-9.5, -6) {};
		\node [style=none] (238) at (-11, -6.75) {$\times$};
		\node [style=none] (239) at (-13, -6.75) {$\pmb{W}_1^r$};
		\node [style=none] (240) at (-10, -6.75) {$\pmb{y}$};
		\node [style=none] (241) at (-0.75, -5.75) {};
		\node [style=none] (242) at (-0.75, -7.75) {};
		\node [style=none] (243) at (0.25, -7) {$\Im$};
		\node [style=none] (244) at (-8.5, -6) {};
		\node [style=none] (245) at (-5.5, -6) {};
		\node [style=none] (246) at (-5.5, -7.5) {};
		\node [style=none] (247) at (-8.5, -7.5) {};
		\node [style=none] (248) at (-8.5, -6.75) {};
		\node [style=none] (249) at (-4.5, -6) {};
		\node [style=none] (250) at (-4.5, -7.5) {};
		\node [style=none] (251) at (-3.5, -7.5) {};
		\node [style=none] (252) at (-3.5, -6) {};
		\node [style=none] (253) at (-5, -6.75) {$\times$};
		\node [style=none] (254) at (-7, -6.75) {$\pmb{W}_1^i$};
		\node [style=none] (255) at (-4, -6.75) {$\pmb{x}$};
		\node [style=none] (256) at (-9, -6.75) {$+$};
		\node [style=none] (257) at (-2.5, -6) {};
		\node [style=none] (258) at (-2.5, -7.5) {};
		\node [style=none] (259) at (-1.5, -7.5) {};
		\node [style=none] (260) at (-1.5, -6) {};
		\node [style=none] (261) at (-3, -6.75) {$+$};
		\node [style=none] (262) at (-2, -6.75) {$\pmb{b}_1^i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (0.center) to (1.center);
		\draw (1.center) to (2.center);
		\draw (2.center) to (3.center);
		\draw [style=Arrow] (28.center) to (29.center);
		\draw [style=Arrow] (35.center) to (33);
		\draw [style=Arrow] (35.center) to (34);
		\draw [style=Arrow] (42.center) to (43.center);
		\draw (44.center) to (47.center);
		\draw (44.center) to (45.center);
		\draw (45.center) to (46.center);
		\draw (46.center) to (47.center);
		\draw [style=Arrow] (53.center) to (51.center);
		\draw [style=Arrow] (52.center) to (55.center);
		\draw [style=Dashed line] (71.center) to (74.center);
		\draw [style=Dashed line] (71.center) to (72.center);
		\draw [style=Dashed line] (72.center) to (73.center);
		\draw [style=Dashed line] (73.center) to (74.center);
		\draw [bend left] (111.center) to (112.center);
		\draw (158.center) to (157.center);
		\draw (158.center) to (159.center);
		\draw (159.center) to (156.center);
		\draw [style=Dashed line] (219.center)
			 to (220.center)
			 to (221.center)
			 to (218.center)
			 to cycle;
		\draw [style=Algo] (66.center)
			 to (65.center)
			 to (64.center)
			 to (68.center)
			 to cycle;
		\draw [style=Layer] (11.center)
			 to (10.center)
			 to (12.center)
			 to (13.center)
			 to cycle;
		\draw [style=Layer] (17.center)
			 to (19.center)
			 to (18.center)
			 to (16.center)
			 to cycle;
		\draw [style=Layer] (22.center)
			 to (23.center)
			 to (25.center)
			 to (32.center)
			 to cycle;
		\draw [bend right=15] (222.center) to (223.center);
		\draw [style=Matrix] (78.center)
			 to (77.center)
			 to (76.center)
			 to (75.center)
			 to cycle;
		\draw [style=Matrix] (164.center)
			 to (163.center)
			 to (162.center)
			 to (161.center)
			 to cycle;
		\draw [style=Vector] (87.center)
			 to (86.center)
			 to (85.center)
			 to (88.center)
			 to cycle;
		\draw [style=Vector] (167.center)
			 to (166.center)
			 to (169.center)
			 to (168.center)
			 to cycle;
		\draw [style=Bias] (176.center)
			 to (175.center)
			 to (174.center)
			 to (177.center)
			 to cycle;
		\draw [style=Dashed line] (225.center) to (228.center);
		\draw [style=Dashed line] (225.center) to (226.center);
		\draw [style=Dashed line] (226.center) to (227.center);
		\draw [style=Dashed line] (227.center) to (228.center);
		\draw [bend left] (241.center) to (242.center);
		\draw [style=Matrix] (232.center)
			 to (231.center)
			 to (230.center)
			 to (229.center)
			 to cycle;
		\draw [style=Matrix] (247.center)
			 to (246.center)
			 to (245.center)
			 to (244.center)
			 to cycle;
		\draw [style=Vector] (236.center)
			 to (235.center)
			 to (234.center)
			 to (237.center)
			 to cycle;
		\draw [style=Vector] (250.center)
			 to (249.center)
			 to (252.center)
			 to (251.center)
			 to cycle;
		\draw [style=Bias] (259.center)
			 to (258.center)
			 to (257.center)
			 to (260.center)
			 to cycle;
		\draw [style=Dashed Arrowed, bend right=15] (13.center) to (68.center);
		\draw [style=Dashed Arrowed, bend left] (11.center) to (64.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/NN.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-14.75, 5) {};
		\node [style=none] (1) at (-13.75, 5) {};
		\node [style=none] (2) at (-13.75, 1.5) {};
		\node [style=none] (3) at (-14.75, 1.5) {};
		\node [style=new style 1] (4) at (-14.25, 4.5) {};
		\node [style=new style 1] (5) at (-14.25, 3.75) {};
		\node [style=new style 1] (7) at (-14.25, 2) {};
		\node [style=none] (9) at (-14.25, 3) {$\vdots$};
		\node [style=none] (10) at (-13, 4) {};
		\node [style=none] (11) at (-13, 3) {};
		\node [style=none] (12) at (-10, 4) {};
		\node [style=none] (13) at (-10, 3) {};
		\node [style=none] (14) at (-11.5, 3.5) {};
		\node [style=none] (15) at (-11.5, 3.5) {$1^{st}$ layer};
		\node [style=none] (16) at (-7.75, 4) {};
		\node [style=none] (17) at (-7.75, 3) {};
		\node [style=none] (18) at (-4.75, 4) {};
		\node [style=none] (19) at (-4.75, 3) {};
		\node [style=none] (20) at (-6.25, 3.5) {};
		\node [style=none] (21) at (-6.25, 3.5) {$2^{nd}$ layer};
		\node [style=none] (22) at (-3.75, 4) {};
		\node [style=none] (23) at (-3.75, 3) {};
		\node [style=none] (24) at (-0.75, 4) {};
		\node [style=none] (25) at (-0.75, 3) {};
		\node [style=none] (26) at (-2.25, 3.5) {};
		\node [style=none] (27) at (-2.25, 3.5) {$K^{th}$ layer};
		\node [style=none] (28) at (-17, 3.5) {};
		\node [style=none] (29) at (-14.75, 3.5) {};
		\node [style=none] (31) at (-16.75, 4.5) {$\pmb{H}_n$};
		\node [style=none] (32) at (-0.75, 4) {};
		\node [style=new style 1] (33) at (0.5, 4.75) {};
		\node [style=new style 1] (34) at (0.5, 2.25) {};
		\node [style=none] (35) at (-0.75, 3.5) {};
		\node [style=none] (37) at (0.5, 4.75) {$\theta$};
		\node [style=none] (38) at (0.5, 2.25) {$\phi$};
		\node [style=none] (40) at (-4.25, 3.5) {$\hdots$};
		\node [style=none] (41) at (-14.25, 1) {$\overbrace{N_rN_t}$};
		\node [style=none] (42) at (-13.75, 3.5) {};
		\node [style=none] (43) at (-13, 3.5) {};
		\node [style=none] (44) at (-9.25, 4.75) {};
		\node [style=none] (45) at (-8.25, 4.75) {};
		\node [style=none] (46) at (-8.25, 2.25) {};
		\node [style=none] (47) at (-9.25, 2.25) {};
		\node [style=new style 1] (48) at (-8.75, 4.25) {};
		\node [style=new style 1] (49) at (-8.75, 2.75) {};
		\node [style=none] (50) at (-8.75, 3.75) {$\vdots$};
		\node [style=none] (51) at (-9.25, 3.5) {};
		\node [style=none] (52) at (-8.25, 3.5) {};
		\node [style=none] (53) at (-10, 3.5) {};
		\node [style=none] (54) at (-7.75, 3.5) {};
		\node [style=none] (55) at (-7.75, 3.5) {};
		\node [style=none] (56) at (-8.75, 1.25) {$\overbrace{\frac{N_rN_t}{2}}$};
		\node [style=none] (58) at (-6.75, -1.75) {\tt{input}: $\pmb{h} =\pmb{x} + j \pmb{y}$};
		\node [style=none] (61) at (-5.5, -2.5) {\tt{weights}: $\pmb{W} = \pmb{W}_r + j  \pmb{W}_i$};
		\node [style=none] (63) at (-5.25, -4) {\tt{outputs}: $\mathbb{C R} e \mathbb{L U}(\pmb{W}\pmb{h} +\pmb{b} )$};
		\node [style=none] (64) at (-10, -1) {};
		\node [style=none] (65) at (-10, -4.5) {};
		\node [style=none] (66) at (0, -4.5) {};
		\node [style=none] (68) at (0, -1) {};
		\node [style=none] (69) at (-5, -1) {};
		\node [style=none] (70) at (-6, 3) {};
		\node [style=none] (71) at (-14.75, -5.75) {};
		\node [style=none] (72) at (-1, -5.75) {};
		\node [style=none] (73) at (-1, -7.75) {};
		\node [style=none] (74) at (-14.75, -7.75) {};
		\node [style=none] (75) at (-14.5, -6) {};
		\node [style=none] (76) at (-11.5, -6) {};
		\node [style=none] (77) at (-11.5, -7.5) {};
		\node [style=none] (78) at (-14.5, -7.5) {};
		\node [style=none] (83) at (-14.5, -6.75) {};
		\node [style=none] (85) at (-10.5, -6) {};
		\node [style=none] (86) at (-10.5, -7.5) {};
		\node [style=none] (87) at (-9.5, -7.5) {};
		\node [style=none] (88) at (-9.5, -6) {};
		\node [style=none] (89) at (-11, -6.75) {$\times$};
		\node [style=none] (91) at (-13, -6.75) {$\pmb{W}_r$};
		\node [style=none] (94) at (-10, -6.75) {$\pmb{x}$};
		\node [style=none] (111) at (-0.75, -5.75) {};
		\node [style=none] (112) at (-0.75, -7.75) {};
		\node [style=none] (115) at (0.25, -7) {$\Re$};
		\node [style=none] (156) at (-2.25, 4) {};
		\node [style=none] (157) at (-11.5, 4) {};
		\node [style=none] (158) at (-11.5, 6) {};
		\node [style=none] (159) at (-2.25, 6) {};
		\node [style=none] (160) at (-6.25, -3.25) {\tt{biases}: $\pmb{b} = \pmb{b}_r + j  \pmb{b}_i$};
		\node [style=none] (161) at (-8.5, -6) {};
		\node [style=none] (162) at (-5.5, -6) {};
		\node [style=none] (163) at (-5.5, -7.5) {};
		\node [style=none] (164) at (-8.5, -7.5) {};
		\node [style=none] (165) at (-8.5, -6.75) {};
		\node [style=none] (166) at (-4.5, -6) {};
		\node [style=none] (167) at (-4.5, -7.5) {};
		\node [style=none] (168) at (-3.5, -7.5) {};
		\node [style=none] (169) at (-3.5, -6) {};
		\node [style=none] (170) at (-5, -6.75) {$\times$};
		\node [style=none] (171) at (-7, -6.75) {$\pmb{W}_i$};
		\node [style=none] (172) at (-4, -6.75) {$\pmb{y}$};
		\node [style=none] (173) at (-9, -6.75) {$-$};
		\node [style=none] (174) at (-2.5, -6) {};
		\node [style=none] (175) at (-2.5, -7.5) {};
		\node [style=none] (176) at (-1.5, -7.5) {};
		\node [style=none] (177) at (-1.5, -6) {};
		\node [style=none] (178) at (-3, -6.75) {$+$};
		\node [style=none] (179) at (-2, -6.75) {$\pmb{b}_r$};
		\node [style=none] (218) at (-16, 6.5) {};
		\node [style=none] (219) at (-16, 0) {};
		\node [style=none] (220) at (0, 0) {};
		\node [style=none] (221) at (0, 6.5) {};
		\node [style=none] (222) at (-15, -5.75) {};
		\node [style=none] (223) at (-15, -10.25) {};
		\node [style=none] (224) at (-16.25, -5.25) {$\mathbb{C R} e \mathbb{L U}$};
		\node [style=none] (225) at (-14.75, -8.25) {};
		\node [style=none] (226) at (-1, -8.25) {};
		\node [style=none] (227) at (-1, -10.25) {};
		\node [style=none] (228) at (-14.75, -10.25) {};
		\node [style=none] (229) at (-14.5, -8.5) {};
		\node [style=none] (230) at (-11.5, -8.5) {};
		\node [style=none] (231) at (-11.5, -10) {};
		\node [style=none] (232) at (-14.5, -10) {};
		\node [style=none] (233) at (-14.5, -9.25) {};
		\node [style=none] (234) at (-10.5, -8.5) {};
		\node [style=none] (235) at (-10.5, -10) {};
		\node [style=none] (236) at (-9.5, -10) {};
		\node [style=none] (237) at (-9.5, -8.5) {};
		\node [style=none] (238) at (-11, -9.25) {$\times$};
		\node [style=none] (239) at (-13, -9.25) {$\pmb{W}_r$};
		\node [style=none] (240) at (-10, -9.25) {$\pmb{y}$};
		\node [style=none] (241) at (-0.75, -8.25) {};
		\node [style=none] (242) at (-0.75, -10.25) {};
		\node [style=none] (243) at (0.25, -9.5) {$\Im$};
		\node [style=none] (244) at (-8.5, -8.5) {};
		\node [style=none] (245) at (-5.5, -8.5) {};
		\node [style=none] (246) at (-5.5, -10) {};
		\node [style=none] (247) at (-8.5, -10) {};
		\node [style=none] (248) at (-8.5, -9.25) {};
		\node [style=none] (249) at (-4.5, -8.5) {};
		\node [style=none] (250) at (-4.5, -10) {};
		\node [style=none] (251) at (-3.5, -10) {};
		\node [style=none] (252) at (-3.5, -8.5) {};
		\node [style=none] (253) at (-5, -9.25) {$\times$};
		\node [style=none] (254) at (-7, -9.25) {$\pmb{W}_i$};
		\node [style=none] (255) at (-4, -9.25) {$\pmb{x}$};
		\node [style=none] (256) at (-9, -9.25) {$+$};
		\node [style=none] (257) at (-2.5, -8.5) {};
		\node [style=none] (258) at (-2.5, -10) {};
		\node [style=none] (259) at (-1.5, -10) {};
		\node [style=none] (260) at (-1.5, -8.5) {};
		\node [style=none] (261) at (-3, -9.25) {$+$};
		\node [style=none] (262) at (-2, -9.25) {$\pmb{b}_i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (0.center) to (1.center);
		\draw (1.center) to (2.center);
		\draw (2.center) to (3.center);
		\draw [style=Arrow] (28.center) to (29.center);
		\draw [style=Arrow] (35.center) to (33);
		\draw [style=Arrow] (35.center) to (34);
		\draw [style=Arrow] (42.center) to (43.center);
		\draw (44.center) to (47.center);
		\draw (44.center) to (45.center);
		\draw (45.center) to (46.center);
		\draw (46.center) to (47.center);
		\draw [style=Arrow] (53.center) to (51.center);
		\draw [style=Arrow] (52.center) to (55.center);
		\draw [style=Dashed line] (71.center) to (74.center);
		\draw [style=Dashed line] (71.center) to (72.center);
		\draw [style=Dashed line] (72.center) to (73.center);
		\draw [style=Dashed line] (73.center) to (74.center);
		\draw [bend left] (111.center) to (112.center);
		\draw (158.center) to (157.center);
		\draw (158.center) to (159.center);
		\draw (159.center) to (156.center);
		\draw [style=Dashed line] (219.center)
			 to (220.center)
			 to (221.center)
			 to (218.center)
			 to cycle;
		\draw [style=Algo] (66.center)
			 to (65.center)
			 to (64.center)
			 to (68.center)
			 to cycle;
		\draw [style=Layer] (11.center)
			 to (10.center)
			 to (12.center)
			 to (13.center)
			 to cycle;
		\draw [style=Layer] (17.center)
			 to (19.center)
			 to (18.center)
			 to (16.center)
			 to cycle;
		\draw [style=Layer] (22.center)
			 to (23.center)
			 to (25.center)
			 to (32.center)
			 to cycle;
		\draw [bend right=15] (222.center) to (223.center);
		\draw [style=Matrix] (78.center)
			 to (77.center)
			 to (76.center)
			 to (75.center)
			 to cycle;
		\draw [style=Matrix] (164.center)
			 to (163.center)
			 to (162.center)
			 to (161.center)
			 to cycle;
		\draw [style=Vector] (87.center)
			 to (86.center)
			 to (85.center)
			 to (88.center)
			 to cycle;
		\draw [style=Vector] (167.center)
			 to (166.center)
			 to (169.center)
			 to (168.center)
			 to cycle;
		\draw [style=Bias] (176.center)
			 to (175.center)
			 to (174.center)
			 to (177.center)
			 to cycle;
		\draw [style=Dashed Arrowed] (23.center) to (64.center);
		\draw [style=Dashed Arrowed] (25.center) to (68.center);
		\draw [style=Dashed line] (225.center) to (228.center);
		\draw [style=Dashed line] (225.center) to (226.center);
		\draw [style=Dashed line] (226.center) to (227.center);
		\draw [style=Dashed line] (227.center) to (228.center);
		\draw [bend left] (241.center) to (242.center);
		\draw [style=Matrix] (232.center)
			 to (231.center)
			 to (230.center)
			 to (229.center)
			 to cycle;
		\draw [style=Matrix] (247.center)
			 to (246.center)
			 to (245.center)
			 to (244.center)
			 to cycle;
		\draw [style=Vector] (236.center)
			 to (235.center)
			 to (234.center)
			 to (237.center)
			 to cycle;
		\draw [style=Vector] (250.center)
			 to (249.center)
			 to (252.center)
			 to (251.center)
			 to cycle;
		\draw [style=Bias] (259.center)
			 to (258.center)
			 to (257.center)
			 to (260.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/sample.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{new style 0}=[fill=white, draw=black, shape=rectangle]
\tikzstyle{new style 1}=[fill={rgb,255: red,186; green,255; blue,174}, draw=black, shape=circle]

% Edge styles
\tikzstyle{Arrow}=[->]
\tikzstyle{Dashed line}=[-, dashed, fill={rgb,255: red,243; green,250; blue,255}, opacity=0.8]
\tikzstyle{Algo}=[-, fill={rgb,255: red,244; green,255; blue,117}, draw=black]
\tikzstyle{Layer}=[-, fill={rgb,255: red,244; green,255; blue,117}]
\tikzstyle{new edge style 0}=[-]
\tikzstyle{Dashed Arrowed}=[<->, dashed]
\tikzstyle{Matrix}=[-, fill={rgb,255: red,206; green,255; blue,218}]
\tikzstyle{Vector}=[-, fill={rgb,255: red,226; green,225; blue,255}]
\tikzstyle{Bias}=[-, fill={rgb,255: red,255; green,245; blue,219}]

